A measurement of the calorimeter response to single hadrons and determination of the jet energy scale uncertainty using LHC Run-1 $pp$-collision data with the ATLAS detector

A measurement of the calorimeter response to isolated charged hadrons in the ATLAS detector at the LHC is presented. This measurement is performed with 3.2 nb$^{-1}$ of proton--proton collision data at $\sqrt{s}=7$ TeV from 2010 and 0.1 nb$^{-1}$ of data at $\sqrt{s}=8$ TeV from 2012. A number of aspects of the calorimeter response to isolated hadrons are explored. After accounting for energy deposited by neutral particles, there is a 5\% discrepancy in the modelling, using Geant4 physics lists, of the calorimeter response to isolated charged hadrons in the central calorimeter region. The description of the response to anti-protons at low momenta is found to be improved with respect to previous analyses. The electromagnetic and hadronic calorimeters are also examined separately, and the detector simulation is found to describe the response in the hadronic calorimeter well. The jet energy scale uncertainty and correlations in scale between jets of different momenta are derived based on these studies. The uncertainty is 2--5\% for jets with transverse momenta above 2 TeV, where this method provides the jet energy scale uncertainty for ATLAS.

==> Metadata.txt <==
Title: A measurement of the calorimeter response to single hadrons and determination of the jet energy scale uncertainty using LHC Run-1 $pp$-collision data with the ATLAS detector
Abstract: A measurement of the calorimeter response to isolated charged hadrons in the ATLAS detector at the LHC is presented. This measurement is performed with 3.2 nb$^{-1}$ of proton--proton collision data at $\sqrt{s}=7$ TeV from 2010 and 0.1 nb$^{-1}$ of data at $\sqrt{s}=8$ TeV from 2012. A number of aspects of the calorimeter response to isolated hadrons are explored. After accounting for energy deposited by neutral particles, there is a 5\% discrepancy in the modelling, using Geant4 physics lists, of the calorimeter response to isolated charged hadrons in the central calorimeter region. The description of the response to anti-protons at low momenta is found to be improved with respect to previous analyses. The electromagnetic and hadronic calorimeters are also examined separately, and the detector simulation is found to describe the response in the hadronic calorimeter well. The jet energy scale uncertainty and correlations in scale between jets of different momenta are derived based on these studies. The uncertainty is 2--5\% for jets with transverse momenta above 2 TeV, where this method provides the jet energy scale uncertainty for ATLAS.
Title: A measurement of the calorimeter response to single hadrons and determination of the jet energy scale uncertainty using LHC Run-1 pp-collision data with the ATLAS detector
Abstract: A measurement of the calorimeter response to isolated charged hadrons in the ATLAS detector at the LHC is presented. This measurement is performed with 3.2 nb<sup>-1</sup> of proton--proton collision data at sqrt(s)=7 TeV from 2010 and 0.1 nb<sup>-1</sup> of data at sqrt(s)=8 TeV from 2012. A number of aspects of the calorimeter response to isolated hadrons are explored. After accounting for energy deposited by neutral particles, there is a 5% discrepancy in the modelling, using Geant4 physics lists, of the calorimeter response to isolated charged hadrons in the central calorimeter region. The description of the response to anti-protons at low momenta is found to be improved with respect to previous analyses. The electromagnetic and hadronic calorimeters are also examined separately, and the detector simulation is found to describe the response in the hadronic calorimeter well. The jet energy scale uncertainty and correlations in scale between jets of different momenta are derived based on these studies. The uncertainty is 2--5% for jets with transverse momenta above 2 TeV, where this method provides the jet energy scale uncertainty for ATLAS.
Comments: 47 pages plus author list + cover pages (65 pages total), 38 figures, 1 table, submitted to Eur. Phys. J. C, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2015-05
Report-no: CERN-EP-2016-149

